A Dual-Species Atom Interferometer Payload for Operation on Sounding Rockets

We report on the design and the construction of a sounding rocket payload capable of performing atom interferometry with Bose-Einstein condensates of $^{41}$K and $^{87}$Rb. The apparatus is designed to be launched in two consecutive missions with a VSB-30 sounding rocket and is qualified to withstand the expected vibrational loads of 1.8 g root-mean-square in a frequency range between 20 - 2000 Hz and the expected static loads during ascent and re-entry of 25 g. We present a modular design of the scientific payload comprising a physics package, a laser system, an electronics system and a battery module. A dedicated on-board software provides a largely automated process of predefined experiments. To operate the payload safely in laboratory and flight mode, a thermal control system and ground support equipment has been implemented and will be presented. The payload presented here represents a cornerstone for future applications of matter wave interferometry with ultracold atoms on satellites.

==> partialpressure_tag2.csv <==
seconds,seconds since T0 alt,partial85,partial87,seconds since T0
42479,-23,1.85E-07,7.83E-08,-1023
42489,-13,2.29E-07,8.05E-08,-1013
42499,-3,2.29E-07,8.04E-08,-1003
42510,8,2.30E-07,8.04E-08,-992
42521,18,2.30E-07,8.04E-08,-982
42531,29,2.30E-07,8.05E-08,-971
42542,40,2.30E-07,8.02E-08,-960
42553,50,2.30E-07,8.02E-08,-950
42563,61,2.30E-07,8.02E-08,-939
42574,72,2.30E-07,8.01E-08,-928
42584,82,2.31E-07,8.01E-08,-918
42595,93,2.31E-07,8.01E-08,-907
42605,103,2.31E-07,8.00E-08,-897
42616,113,2.31E-07,8.00E-08,-887
42626,124,1.99E-07,9.48E-08,-876
42637,135,2.00E-07,9.50E-08,-865
42648,145,2.01E-07,9.53E-08,-855
42659,157,2.02E-07,9.55E-08,-843
42670,168,2.03E-07,9.55E-08,-832
42681,179,2.04E-07,9.59E-08,-821
42692,189,2.05E-07,9.59E-08,-811
42703,201,2.05E-07,9.65E-08,-799
42714,212,2.06E-07,9.65E-08,-788
42725,223,2.07E-07,9.64E-08,-777
42736,233,2.08E-07,9.64E-08,-767
42747,245,2.08E-07,9.64E-08,-755
42757,255,2.09E-07,9.63E-08,-745
42768,266,2.09E-07,9.64E-08,-734
42779,277,2.10E-07,9.65E-08,-723
42790,288,2.10E-07,9.62E-08,-712
42802,300,2.11E-07,9.64E-08,-700
42813,311,2.11E-07,9.62E-08,-689
42824,321,2.12E-07,9.63E-08,-679
42835,332,2.12E-07,9.61E-08,-668
42846,344,2.13E-07,9.61E-08,-656
42857,355,2.13E-07,9.62E-08,-645
42868,366,2.13E-07,9.62E-08,-634
42879,377,2.13E-07,9.60E-08,-623
42890,388,2.14E-07,9.60E-08,-612
42901,399,2.14E-07,9.61E-08,-601
42911,409,2.15E-07,9.63E-08,-591
42922,420,2.13E-07,9.57E-08,-580
42934,432,2.14E-07,9.59E-08,-568
42944,441,2.14E-07,9.60E-08,-559
42954,452,2.13E-07,9.57E-08,-548
42965,463,2.14E-07,9.61E-08,-537
42975,473,2.14E-07,9.68E-08,-527
42985,483,2.15E-07,9.69E-08,-517
42996,494,2.15E-07,9.71E-08,-506
43006,504,2.15E-07,9.75E-08,-496
43017,515,2.15E-07,9.81E-08,-485
43028,526,2.15E-07,9.85E-08,-474
43039,536,2.15E-07,9.87E-08,-464
43049,547,2.16E-07,9.93E-08,-453
43061,559,2.15E-07,9.96E-08,-441
43071,569,2.16E-07,1.00E-07,-431
43082,580,2.15E-07,1.01E-07,-420
43093,591,2.16E-07,1.01E-07,-409
43104,602,2.16E-07,1.01E-07,-398
43114,612,2.17E-07,1.01E-07,-388
43125,623,2.17E-07,1.02E-07,-377
43136,634,2.17E-07,1.02E-07,-366
43146,643,2.18E-07,1.02E-07,-357
43157,655,2.19E-07,1.03E-07,-345
43168,666,2.20E-07,1.03E-07,-334
43179,677,2.20E-07,1.03E-07,-323
43190,687,2.21E-07,1.03E-07,-313
43200,698,2.22E-07,1.04E-07,-302
43211,708,2.23E-07,1.04E-07,-292
43221,719,2.24E-07,1.04E-07,-281
43231,729,2.24E-07,1.03E-07,-271
43242,739,2.25E-07,1.03E-07,-261
43252,750,2.26E-07,1.03E-07,-250
43263,761,2.27E-07,1.03E-07,-239
43274,771,2.28E-07,1.02E-07,-229
43285,783,2.28E-07,1.02E-07,-217
43295,793,2.28E-07,1.02E-07,-207
43306,803,2.29E-07,1.02E-07,-197
43317,815,2.30E-07,1.02E-07,-185
43328,826,2.30E-07,1.02E-07,-174
43339,837,2.30E-07,1.01E-07,-163
43349,847,2.30E-07,1.01E-07,-153
43359,857,2.30E-07,1.01E-07,-143
43369,866,2.30E-07,1.01E-07,-134
43379,877,2.30E-07,1.01E-07,-123
43390,888,2.30E-07,1.01E-07,-112
43400,897,2.30E-07,1.01E-07,-103
43410,908,2.30E-07,1.01E-07,-92
43420,918,2.30E-07,1.01E-07,-82
43430,928,2.30E-07,1.01E-07,-72
43442,940,2.30E-07,1.01E-07,-60
43452,950,2.30E-07,1.01E-07,-50
43462,960,2.30E-07,1.02E-07,-40
43472,970,2.29E-07,1.02E-07,-30
43482,979,2.30E-07,1.02E-07,-21
43493,991,2.30E-07,1.03E-07,-9
43503,1001,2.30E-07,1.03E-07,1
43513,1011,2.30E-07,1.04E-07,11
43523,1021,2.30E-07,1.04E-07,21
43534,1032,2.31E-07,1.04E-07,32
43544,1042,2.31E-07,1.05E-07,42
43554,1052,2.31E-07,1.05E-07,52
43565,1063,2.31E-07,1.06E-07,63
43575,1073,2.32E-07,1.07E-07,73
43586,1084,2.34E-07,1.08E-07,84
43596,1094,2.37E-07,1.10E-07,94
43606,1104,2.39E-07,1.10E-07,104
43617,1115,2.41E-07,1.11E-07,115
43626,1124,2.43E-07,1.11E-07,124
43636,1134,2.45E-07,1.12E-07,134
43646,1144,2.48E-07,1.13E-07,144
43656,1154,2.50E-07,1.13E-07,154
43666,1164,2.51E-07,1.14E-07,164
43676,1174,2.53E-07,1.14E-07,174
43686,1184,2.54E-07,1.14E-07,184
43696,1194,2.55E-07,1.14E-07,194
43706,1204,2.56E-07,1.14E-07,204
43716,1214,2.57E-07,1.14E-07,214
43726,1224,2.57E-07,1.13E-07,224
43736,1234,2.58E-07,1.13E-07,234
43746,1244,2.58E-07,1.13E-07,244
43755,1253,2.58E-07,1.12E-07,253
43765,1263,2.59E-07,1.12E-07,263
43775,1273,2.58E-07,1.12E-07,273
43785,1283,2.59E-07,1.12E-07,283
43795,1293,2.59E-07,1.12E-07,293
43806,1304,2.59E-07,1.12E-07,304
43816,1314,2.59E-07,1.12E-07,314
43826,1324,2.59E-07,1.12E-07,324
43837,1335,2.59E-07,1.12E-07,335
43847,1345,2.59E-07,1.13E-07,345
43857,1355,2.58E-07,1.13E-07,355
43867,1365,2.58E-07,1.13E-07,365
43877,1375,2.58E-07,1.14E-07,375
43888,1386,2.58E-07,1.15E-07,386
43898,1396,2.59E-07,1.15E-07,396
43909,1407,2.59E-07,1.16E-07,407
43920,1418,2.59E-07,1.16E-07,418
43931,1429,2.59E-07,1.17E-07,429
43941,1439,2.60E-07,1.18E-07,439
43952,1450,2.60E-07,1.19E-07,450
43962,1460,2.61E-07,1.19E-07,460
43972,1470,2.61E-07,1.20E-07,470
44013,1511,2.64E-07,1.22E-07,511
44022,1520,2.65E-07,1.22E-07,520


==> zShakerPressure_test1.csv <==
seconds since T0 alt, Druck,seconds since T0
1000,2.63E-10,0
1000,2.62E-10,0
1000,2.62E-10,0
1000,2.62E-10,0
1000,2.62E-10,0
1001,2.62E-10,1
1001,2.62E-10,1
1001,2.62E-10,1
1001,2.62E-10,1
1001,2.63E-10,1
1002,2.62E-10,2
1002,2.62E-10,2
1002,2.62E-10,2
1002,2.62E-10,2
1002,2.61E-10,2
1003,2.61E-10,3
1003,2.61E-10,3
1003,2.61E-10,3
1003,2.62E-10,3
1003,2.62E-10,3
1004,2.62E-10,4
1004,2.62E-10,4
1004,2.62E-10,4
1004,2.62E-10,4
1004,2.62E-10,4
1004,2.61E-10,4
1005,2.61E-10,5
1005,2.61E-10,5
1005,2.61E-10,5
1005,2.61E-10,5
1005,2.61E-10,5
1006,2.61E-10,6
1006,2.61E-10,6
1006,2.61E-10,6
1006,2.61E-10,6
1006,2.61E-10,6
1007,2.61E-10,7
1007,2.61E-10,7
1007,2.61E-10,7
1007,2.61E-10,7
1007,2.60E-10,7
1008,2.60E-10,8
1008,2.60E-10,8
1008,2.60E-10,8
1008,2.60E-10,8
1008,2.60E-10,8
1009,2.60E-10,9
1009,2.60E-10,9
1009,2.60E-10,9
1009,2.60E-10,9
1009,2.60E-10,9
1010,2.60E-10,10
1010,2.60E-10,10
1010,2.60E-10,10
1010,2.60E-10,10
1010,2.60E-10,10
1011,2.60E-10,11
1011,2.60E-10,11
1011,2.60E-10,11
1011,2.60E-10,11
1011,2.60E-10,11
1012,2.59E-10,12
1012,2.59E-10,12
1012,2.59E-10,12
1012,2.59E-10,12
1012,2.59E-10,12
1013,2.59E-10,13
1013,2.59E-10,13
1013,2.59E-10,13
1013,2.59E-10,13
1013,2.59E-10,13
1014,2.60E-10,14
1014,2.60E-10,14
1014,2.60E-10,14
1014,2.59E-10,14
1014,2.59E-10,14
1015,2.59E-10,15
1015,2.59E-10,15
1015,2.59E-10,15
1015,2.59E-10,15
1015,2.59E-10,15
1016,2.59E-10,16
1016,2.58E-10,16
1016,2.58E-10,16
1016,2.59E-10,16
1016,2.59E-10,16
1017,2.59E-10,17
1017,2.58E-10,17
1017,2.58E-10,17
1017,2.58E-10,17
1017,2.58E-10,17
1018,2.58E-10,18
1018,2.58E-10,18
1018,2.58E-10,18
1018,2.58E-10,18
1018,2.58E-10,18
1019,2.58E-10,19
1019,2.58E-10,19
1019,2.58E-10,19
1019,2.58E-10,19
1019,2.58E-10,19
1020,2.58E-10,20
1020,2.58E-10,20
1020,2.58E-10,20
1020,2.58E-10,20
1020,2.58E-10,20
1021,2.58E-10,21
1021,2.58E-10,21
1021,2.58E-10,21
1021,2.58E-10,21
1021,2.58E-10,21
1021,2.58E-10,21
1022,2.58E-10,22
1022,2.58E-10,22
1022,2.58E-10,22
1022,2.58E-10,22
1022,2.57E-10,22
1023,2.57E-10,23
1023,2.57E-10,23
1023,2.58E-10,23
1023,2.58E-10,23
1023,2.58E-10,23
1024,2.58E-10,24
1024,2.58E-10,24
1024,2.58E-10,24
1024,2.58E-10,24
1024,2.58E-10,24
1025,2.57E-10,25
1025,2.57E-10,25
1025,2.57E-10,25
1025,2.57E-10,25
1025,2.57E-10,25
1026,2.57E-10,26
1026,2.57E-10,26
1026,2.57E-10,26
1026,2.57E-10,26
1026,2.57E-10,26
1027,2.57E-10,27
1027,2.57E-10,27
1027,2.56E-10,27
1027,2.57E-10,27
1027,2.57E-10,27
1028,2.56E-10,28
1028,2.56E-10,28
1028,2.56E-10,28
1028,2.56E-10,28
1028,2.56E-10,28
1029,2.56E-10,29
1029,2.56E-10,29
1029,2.56E-10,29
1029,2.56E-10,29
1029,2.56E-10,29
1030,2.56E-10,30
1030,2.56E-10,30
1030,2.56E-10,30
1030,2.56E-10,30
1030,2.56E-10,30
1031,2.56E-10,31
1031,2.56E-10,31
1031,2.56E-10,31
1031,2.56E-10,31
1031,2.56E-10,31
1032,2.56E-10,32
1032,2.56E-10,32
1032,2.56E-10,32
1032,2.56E-10,32
1032,2.55E-10,32
1033,2.55E-10,33
1033,2.55E-10,33
1033,2.55E-10,33
1033,2.55E-10,33
1033,2.55E-10,33
1034,2.55E-10,34
1034,2.55E-10,34
1034,2.55E-10,34
1034,2.55E-10,34
1034,2.55E-10,34
1035,2.55E-10,35
1035,2.55E-10,35
1035,2.55E-10,35
1035,2.55E-10,35
1035,2.55E-10,35
1036,2.55E-10,36
1036,2.55E-10,36
1036,2.55E-10,36
1036,2.55E-10,36
1036,2.55E-10,36
1037,2.55E-10,37
1037,2.55E-10,37
1037,2.55E-10,37
1037,2.55E-10,37
1037,2.55E-10,37
1038,2.55E-10,38
1038,2.55E-10,38
1038,2.55E-10,38
1038,2.55E-10,38
1038,2.55E-10,38
1038,2.55E-10,38
1039,2.55E-10,39
1039,2.55E-10,39
1039,2.55E-10,39
1039,2.55E-10,39
1039,2.55E-10,39
1040,2.55E-10,40
1040,2.55E-10,40
1040,2.54E-10,40
1040,2.55E-10,40
1040,2.54E-10,40
1041,2.54E-10,41
1041,2.55E-10,41
1041,2.55E-10,41
1041,2.55E-10,41
1041,2.55E-10,41
1042,2.55E-10,42
1042,2.54E-10,42
1042,2.54E-10,42
1042,2.54E-10,42
1042,2.55E-10,42
1043,2.54E-10,43
1043,2.54E-10,43
1043,2.54E-10,43
1043,2.54E-10,43
1043,2.54E-10,43
1044,2.54E-10,44
1044,2.54E-10,44
1044,2.54E-10,44
1044,2.54E-10,44
1044,2.54E-10,44
1045,2.54E-10,45
1045,2.55E-10,45
1045,2.59E-10,45
1045,2.73E-10,45
1045,3.14E-10,45
1046,3.86E-10,46
1046,4.73E-10,46
1046,5.65E-10,46
1046,6.72E-10,46
1046,7.80E-10,46
1047,8.87E-10,47
1047,9.87E-10,47
1047,1.07E-09,47
1047,1.13E-09,47
1047,1.16E-09,47
1048,1.14E-09,48
1048,1.09E-09,48
1048,1.07E-09,48
1048,1.09E-09,48
1048,1.16E-09,48
1049,1.18E-09,49
1049,1.26E-09,49
1049,1.48E-09,49
1049,1.77E-09,49
1049,1.78E-09,49
1050,1.71E-09,50
1050,1.85E-09,50
1050,2.04E-09,50
1050,1.98E-09,50
1050,1.78E-09,50
1051,1.78E-09,51
1051,1.83E-09,51
1051,1.76E-09,51
1051,1.65E-09,51
1051,1.65E-09,51
1052,1.60E-09,52
1052,1.51E-09,52
1052,1.48E-09,52
1052,1.51E-09,52
1052,1.47E-09,52
1052,1.39E-09,52
1053,1.38E-09,53
1053,1.45E-09,53
1053,1.62E-09,53
1053,1.78E-09,53
1053,1.82E-09,53
1054,1.75E-09,54
1054,1.62E-09,54
1054,1.52E-09,54
1054,1.49E-09,54
1054,1.57E-09,54
1055,1.65E-09,55
1055,1.62E-09,55
1055,1.55E-09,55
1055,1.49E-09,55
1055,1.49E-09,55
1056,1.46E-09,56
1056,1.41E-09,56
1056,1.37E-09,56
1056,1.37E-09,56
1056,1.38E-09,56
1057,1.45E-09,57
1057,1.52E-09,57
1057,1.60E-09,57
1057,1.68E-09,57
1057,1.65E-09,57
1058,1.63E-09,58
1058,1.68E-09,58
1058,1.65E-09,58
1058,1.71E-09,58
1058,1.74E-09,58
1059,1.71E-09,59
1059,1.74E-09,59
1059,1.75E-09,59
1059,1.68E-09,59
1059,1.63E-09,59
1060,1.64E-09,60
1060,1.66E-09,60
1060,1.64E-09,60
1060,1.56E-09,60
1060,1.57E-09,60
1061,1.67E-09,61
1061,1.73E-09,61
1061,1.68E-09,61
1061,1.67E-09,61
1061,1.65E-09,61
1062,1.59E-09,62
1062,1.58E-09,62
1062,1.60E-09,62
1062,1.61E-09,62
1062,1.60E-09,62
1063,1.58E-09,63
1063,1.52E-09,63
1063,1.49E-09,63
1063,1.52E-09,63
1063,1.60E-09,63
1064,1.65E-09,64
1064,1.59E-09,64
1064,1.52E-09,64
1064,1.57E-09,64
1064,1.56E-09,64
1065,1.52E-09,65
1065,1.48E-09,65
1065,1.81E-09,65
1065,2.33E-09,65
1065,2.87E-09,65
1066,3.21E-09,66
1066,3.32E-09,66
1066,3.50E-09,66
1066,3.22E-09,66
1066,3.13E-09,66
1067,3.33E-09,67
1067,3.86E-09,67
1067,4.10E-09,67
1067,4.28E-09,67
1067,4.54E-09,67
1068,4.45E-09,68
1068,5.00E-09,68
1068,5.24E-09,68
1068,5.05E-09,68
1068,4.80E-09,68
1068,5.45E-09,68
1069,5.81E-09,69
1069,5.54E-09,69
1069,5.02E-09,69
1069,4.30E-09,69
1069,3.94E-09,69
1070,3.86E-09,70
1070,3.78E-09,70
1070,4.44E-09,70
1070,4.75E-09,70
1070,4.54E-09,70
1071,4.17E-09,71
1071,4.40E-09,71
1071,4.46E-09,71
1071,4.51E-09,71
1071,4.44E-09,71
1072,4.39E-09,72
1072,4.40E-09,72
1072,5.01E-09,72
1072,5.46E-09,72
1072,5.21E-09,72
1073,4.75E-09,73
1073,4.94E-09,73
1073,4.75E-09,73
1073,4.73E-09,73
1073,4.58E-09,73
1074,4.30E-09,74
1074,4.70E-09,74
1074,5.23E-09,74
1074,5.11E-09,74
1074,4.97E-09,74
1075,4.70E-09,75
1075,5.45E-09,75
1075,6.95E-09,75
1075,7.31E-09,75
1075,8.00E-09,75
1076,9.22E-09,76
1076,1.11E-08,76
1076,1.11E-08,76
1076,1.06E-08,76
1076,1.11E-08,76
1077,1.11E-08,77
1077,9.97E-09,77
1077,1.24E-08,77
1077,1.38E-08,77
1077,1.52E-08,77
1078,2.26E-08,78
1078,2.58E-08,78
1078,2.21E-08,78
1078,1.94E-08,78
1078,1.71E-08,78
1079,1.57E-08,79
1079,1.49E-08,79
1079,1.53E-08,79
1079,1.50E-08,79
1079,1.48E-08,79
1080,1.49E-08,80
1080,1.38E-08,80
1080,1.38E-08,80
1080,1.29E-08,80
1080,1.31E-08,80
1081,1.36E-08,81
1081,1.33E-08,81
1081,1.30E-08,81
1081,1.30E-08,81
1081,1.17E-08,81
1082,1.21E-08,82
1082,1.31E-08,82
1082,1.29E-08,82
1082,1.33E-08,82
1082,1.28E-08,82
1082,1.31E-08,82
1083,1.29E-08,83
1083,1.23E-08,83
1083,1.13E-08,83
1083,1.13E-08,83
1083,1.07E-08,83
1084,1.14E-08,84
1084,1.31E-08,84
1084,1.25E-08,84
1084,1.17E-08,84
1085,1.12E-08,85
1085,1.22E-08,85
1085,1.11E-08,85
1085,9.99E-09,85
1085,9.81E-09,85
1085,1.05E-08,85
1086,1.00E-08,86
1086,9.87E-09,86
1086,9.81E-09,86
1086,9.84E-09,86
1086,9.42E-09,86
1087,9.14E-09,87
1087,9.19E-09,87
1087,8.91E-09,87
1087,9.33E-09,87
1087,1.01E-08,87
1088,9.27E-09,88
1088,9.77E-09,88
1088,9.91E-09,88
1088,9.69E-09,88
1089,9.98E-09,89
1089,8.99E-09,89
1089,9.37E-09,89
1089,8.92E-09,89
1089,9.25E-09,89
1090,9.06E-09,90
1090,8.73E-09,90
1090,9.03E-09,90
1090,9.32E-09,90
1090,9.88E-09,90
1091,1.01E-08,91
1091,1.16E-08,91
1091,1.21E-08,91
1091,1.30E-08,91
1091,1.16E-08,91
1092,1.20E-08,92
1092,1.17E-08,92
1092,1.01E-08,92
1092,1.00E-08,92
1092,1.01E-08,92
1093,1.12E-08,93
1093,1.13E-08,93
1093,9.98E-09,93
1093,9.51E-09,93
1093,9.02E-09,93
1093,9.03E-09,93
1094,9.33E-09,94
1094,9.36E-09,94
1094,8.77E-09,94
1094,1.02E-08,94
1094,1.13E-08,94
1095,1.14E-08,95
1095,1.09E-08,95
1095,1.01E-08,95
1095,9.64E-09,95
1096,1.01E-08,96
1096,1.00E-08,96
1096,1.03E-08,96
1096,1.04E-08,96
1096,9.77E-09,96
1097,9.86E-09,97
1097,9.49E-09,97
1097,9.93E-09,97
1097,1.02E-08,97
1097,9.64E-09,97
1098,9.14E-09,98
1098,1.33E-08,98
1098,2.27E-08,98
1098,2.24E-08,98
1098,2.01E-08,98
1099,1.80E-08,99
1099,1.62E-08,99
1099,1.48E-08,99
1099,1.34E-08,99
1099,1.30E-08,99
1100,1.22E-08,100
1100,1.19E-08,100
1100,1.18E-08,100
1100,1.11E-08,100
1100,1.75E-08,100
1100,1.70E-08,100
1101,1.55E-08,101
1101,1.38E-08,101
1101,1.39E-08,101
1101,1.33E-08,101
1101,1.21E-08,101
1102,1.19E-08,102
1102,1.13E-08,102
1102,1.14E-08,102
1102,1.09E-08,102
1102,1.08E-08,102
1103,1.07E-08,103
1103,1.05E-08,103
1103,1.09E-08,103
1103,1.06E-08,103
1103,1.08E-08,103
1104,1.05E-08,104
1104,1.06E-08,104
1104,1.03E-08,104
1104,1.08E-08,104
1104,1.09E-08,104
1105,1.07E-08,105
1105,1.02E-08,105
1105,9.76E-09,105
1105,9.40E-09,105
1105,9.12E-09,105
1106,9.28E-09,106
1106,9.24E-09,106
1106,8.88E-09,106
1106,8.92E-09,106
1106,8.68E-09,106
1107,8.50E-09,107
1107,8.87E-09,107
1107,8.97E-09,107
1107,9.04E-09,107
1107,9.23E-09,107
1108,8.89E-09,108
1108,9.08E-09,108
1108,9.29E-09,108
1108,8.37E-09,108
1108,8.41E-09,108
1109,8.80E-09,109
1109,8.69E-09,109
1109,8.71E-09,109
1109,9.22E-09,109
1109,9.12E-09,109
1110,8.95E-09,110
1110,8.82E-09,110
1110,8.98E-09,110
1110,8.97E-09,110
1110,8.91E-09,110
1111,9.32E-09,111
1111,9.37E-09,111
1111,9.57E-09,111
1111,9.07E-09,111
1111,9.17E-09,111
1112,8.86E-09,112
1112,8.31E-09,112
1112,8.32E-09,112
1112,8.38E-09,112
1112,8.55E-09,112
1113,9.08E-09,113
1113,8.96E-09,113
1113,8.72E-09,113
1113,8.86E-09,113
1113,8.54E-09,113
1114,8.68E-09,114
1114,9.91E-09,114
1114,9.69E-09,114
1114,9.49E-09,114
1114,9.71E-09,114
1114,9.66E-09,114
1115,9.03E-09,115
1115,8.69E-09,115
1115,8.79E-09,115
1115,8.53E-09,115
1115,8.73E-09,115
1116,9.75E-09,116
1116,9.66E-09,116
1116,9.44E-09,116
1116,9.14E-09,116
1117,9.59E-09,117
1117,8.93E-09,117
1117,8.96E-09,117
1117,8.60E-09,117
1117,8.13E-09,117
1117,7.88E-09,117
1118,7.82E-09,118
1118,7.56E-09,118
1118,7.76E-09,118
1118,7.81E-09,118
1118,7.56E-09,118
1119,7.21E-09,119
1119,7.06E-09,119
1119,7.38E-09,119
1119,7.63E-09,119
1119,8.02E-09,119
1120,8.36E-09,120
1120,8.19E-09,120
1120,8.51E-09,120
1120,8.24E-09,120
1120,8.25E-09,120
1121,7.89E-09,121
1121,7.56E-09,121
1121,7.56E-09,121
1121,7.54E-09,121
1121,7.40E-09,121
1122,7.48E-09,122
1122,7.80E-09,122
1122,7.72E-09,122
1122,7.64E-09,122
1122,7.83E-09,122
1123,7.68E-09,123
1123,7.77E-09,123
1123,7.45E-09,123
1123,7.11E-09,123
1123,7.15E-09,123
1124,7.03E-09,124
1124,7.04E-09,124
1124,7.04E-09,124
1124,6.84E-09,124
1124,6.85E-09,124
1125,7.00E-09,125
1125,7.35E-09,125
1125,7.64E-09,125
1125,7.53E-09,125
1125,7.72E-09,125
1126,7.63E-09,126
1126,7.51E-09,126
1126,7.57E-09,126
1126,7.25E-09,126
1126,6.84E-09,126
1127,6.90E-09,127
1127,7.06E-09,127
1127,6.67E-09,127
1127,6.81E-09,127
1127,7.16E-09,127
1128,7.12E-09,128
1128,6.88E-09,128
1128,6.73E-09,128
1128,6.66E-09,128
1128,6.83E-09,128
1129,7.27E-09,129
1129,7.28E-09,129
1129,7.14E-09,129
1129,6.84E-09,129
1129,7.18E-09,129
1130,7.42E-09,130
1130,7.40E-09,130
1130,7.07E-09,130
1130,6.60E-09,130
1130,6.64E-09,130
1131,6.91E-09,131
1131,7.06E-09,131
1131,7.32E-09,131
1131,7.40E-09,131
1131,7.11E-09,131
1132,6.97E-09,132
1132,6.79E-09,132
1132,6.90E-09,132
1132,9.03E-09,132
1132,9.00E-09,132
1132,8.12E-09,132
1133,7.90E-09,133
1133,7.53E-09,133
1133,7.43E-09,133
1133,7.11E-09,133
1133,7.23E-09,133
1134,7.26E-09,134
1134,7.31E-09,134
1134,7.46E-09,134
1134,7.44E-09,134
1134,6.81E-09,134
1135,5.86E-09,135
1135,5.21E-09,135
1135,4.67E-09,135
1135,4.22E-09,135
1135,4.02E-09,135
1136,3.72E-09,136
1136,3.39E-09,136
1136,3.14E-09,136
1136,2.96E-09,136
1136,2.84E-09,136
1137,2.72E-09,137
1137,2.62E-09,137
1137,2.54E-09,137
1137,2.48E-09,137
1137,2.42E-09,137
1138,2.38E-09,138
1138,2.34E-09,138
1138,2.30E-09,138
1138,2.27E-09,138
1138,2.24E-09,138
1139,2.22E-09,139
1139,2.19E-09,139
1139,2.17E-09,139
1139,2.14E-09,139
1139,2.12E-09,139
1140,2.10E-09,140
1140,2.08E-09,140
1140,2.06E-09,140
1140,2.04E-09,140
1140,2.02E-09,140
1141,2.00E-09,141
1141,1.98E-09,141
1141,1.97E-09,141
1141,1.95E-09,141
1141,1.94E-09,141
1142,1.93E-09,142
1142,1.92E-09,142
1142,1.91E-09,142
1142,1.91E-09,142
1142,1.89E-09,142
1143,1.88E-09,143
1143,1.87E-09,143
1143,1.86E-09,143
1143,1.85E-09,143
1143,1.84E-09,143
1144,1.83E-09,144
1144,1.82E-09,144
1144,1.81E-09,144
1144,1.80E-09,144
1144,1.79E-09,144
1145,1.78E-09,145
1145,1.77E-09,145
1145,1.76E-09,145
1145,1.75E-09,145
1145,1.75E-09,145
1146,1.74E-09,146
1146,1.73E-09,146
1146,1.72E-09,146
1146,1.72E-09,146
1146,1.71E-09,146
1147,1.70E-09,147
1147,1.69E-09,147
1147,1.68E-09,147
1147,1.68E-09,147
1147,1.67E-09,147
1148,1.67E-09,148
1148,1.66E-09,148
1148,1.65E-09,148
1148,1.65E-09,148
1148,1.64E-09,148
1148,1.63E-09,148
1149,1.62E-09,149
1149,1.62E-09,149
1149,1.61E-09,149
1149,1.61E-09,149
1149,1.60E-09,149
1150,1.59E-09,150
1150,1.59E-09,150
1150,1.58E-09,150
1150,1.58E-09,150
1150,1.58E-09,150
1151,1.57E-09,151
1151,1.57E-09,151
1151,1.56E-09,151
1151,1.55E-09,151
1151,1.54E-09,151
1152,1.54E-09,152
1152,1.53E-09,152
1152,1.53E-09,152
1152,1.52E-09,152
1152,1.51E-09,152
1153,1.51E-09,153
1153,1.50E-09,153
1153,1.50E-09,153
1153,1.49E-09,153
1153,1.49E-09,153
1154,1.49E-09,154
1154,1.48E-09,154
1154,1.48E-09,154
1154,1.48E-09,154
1154,1.47E-09,154
1155,1.47E-09,155
1155,1.46E-09,155
1155,1.46E-09,155
1155,1.45E-09,155
1155,1.45E-09,155
1156,1.45E-09,156
1156,1.44E-09,156
1156,1.44E-09,156
1156,1.43E-09,156
1156,1.43E-09,156
1157,1.43E-09,157
1157,1.42E-09,157
1157,1.42E-09,157
1157,1.42E-09,157
1157,1.42E-09,157
1158,1.41E-09,158
1158,1.41E-09,158
1158,1.40E-09,158
1158,1.40E-09,158
1158,1.39E-09,158
1159,1.39E-09,159
1159,1.39E-09,159
1159,1.38E-09,159
1159,1.38E-09,159
1159,1.37E-09,159
1160,1.37E-09,160
1160,1.36E-09,160
1160,1.36E-09,160
1160,1.36E-09,160
1160,1.35E-09,160
1161,1.35E-09,161
1161,1.35E-09,161
1161,1.34E-09,161
1161,1.34E-09,161
1161,1.34E-09,161
1162,1.34E-09,162
1162,1.33E-09,162
1162,1.33E-09,162
1162,1.33E-09,162
1162,1.32E-09,162
1162,1.32E-09,162
1163,1.31E-09,163
1163,1.31E-09,163
1163,1.31E-09,163
1163,1.31E-09,163
1163,1.30E-09,163
1164,1.30E-09,164
1164,1.30E-09,164
1164,1.30E-09,164
1164,1.29E-09,164
1165,1.29E-09,165
1165,1.29E-09,165
1165,1.28E-09,165
1165,1.28E-09,165
1165,1.27E-09,165
1165,1.27E-09,165
1166,1.27E-09,166
1166,1.26E-09,166
1166,1.26E-09,166
1166,1.26E-09,166
1166,1.25E-09,166
1167,1.25E-09,167
1167,1.25E-09,167
1167,1.25E-09,167
1167,1.24E-09,167
1167,1.24E-09,167
1168,1.24E-09,168
1168,1.23E-09,168
1168,1.23E-09,168
1168,1.23E-09,168
1168,1.23E-09,168
1169,1.23E-09,169
1169,1.22E-09,169
1169,1.22E-09,169
1169,1.22E-09,169
1169,1.22E-09,169
1170,1.21E-09,170
1170,1.21E-09,170
1170,1.21E-09,170
1170,1.21E-09,170
1170,1.20E-09,170
1171,1.20E-09,171
1171,1.20E-09,171
1171,1.19E-09,171
1171,1.19E-09,171
1171,1.19E-09,171
1172,1.19E-09,172
1172,1.19E-09,172
1172,1.18E-09,172
1172,1.18E-09,172
1172,1.18E-09,172
1173,1.18E-09,173
1173,1.17E-09,173
1173,1.17E-09,173
1173,1.17E-09,173
1173,1.17E-09,173
1174,1.16E-09,174
1174,1.16E-09,174
1174,1.16E-09,174
1174,1.16E-09,174
1174,1.16E-09,174
1175,1.16E-09,175
1175,1.16E-09,175
1175,1.15E-09,175
1175,1.15E-09,175
1175,1.15E-09,175
1176,1.15E-09,176
1176,1.15E-09,176
1176,1.14E-09,176
1176,1.14E-09,176
1176,1.14E-09,176
1177,1.14E-09,177
1177,1.14E-09,177
1177,1.13E-09,177
1177,1.13E-09,177
1177,1.13E-09,177
1178,1.13E-09,178
1178,1.13E-09,178
1178,1.12E-09,178
1178,1.12E-09,178
1178,1.11E-09,178
1179,1.11E-09,179
1179,1.10E-09,179
1179,1.10E-09,179
1179,1.10E-09,179
1179,1.09E-09,179
1180,1.09E-09,180
1180,1.09E-09,180
1180,1.09E-09,180
1180,1.09E-09,180
1180,1.08E-09,180
1180,1.08E-09,180
1181,1.08E-09,181
1181,1.08E-09,181
1181,1.08E-09,181
1181,1.08E-09,181
1181,1.08E-09,181
1182,1.08E-09,182
1182,1.08E-09,182
1182,1.08E-09,182
1182,1.08E-09,182
1182,1.08E-09,182
1183,1.08E-09,183
1183,1.08E-09,183
1183,1.07E-09,183
1183,1.07E-09,183
1183,1.07E-09,183
1184,1.07E-09,184
1184,1.06E-09,184
1184,1.06E-09,184
1184,1.06E-09,184
1184,1.06E-09,184
1185,1.06E-09,185
1185,1.06E-09,185
1185,1.06E-09,185
1185,1.06E-09,185
1185,1.06E-09,185
1186,1.06E-09,186
1186,1.05E-09,186
1186,1.05E-09,186
1186,1.05E-09,186
1186,1.05E-09,186
1187,1.05E-09,187
1187,1.04E-09,187
1187,1.04E-09,187
1187,1.04E-09,187
1187,1.04E-09,187
1188,1.04E-09,188
1188,1.04E-09,188
1188,1.03E-09,188
1188,1.03E-09,188
1188,1.03E-09,188
1189,1.03E-09,189
1189,1.03E-09,189
1189,1.02E-09,189
1189,1.02E-09,189
1189,1.02E-09,189
1190,1.02E-09,190
1190,1.02E-09,190
1190,1.02E-09,190
1190,1.02E-09,190
1190,1.01E-09,190
1191,1.01E-09,191
1191,1.01E-09,191
1191,1.01E-09,191
1191,1.01E-09,191
1191,1.01E-09,191
1192,1.01E-09,192
1192,1.01E-09,192
1192,1.01E-09,192
1192,1.01E-09,192
1192,1.01E-09,192
1193,1.01E-09,193
1193,1.00E-09,193
1193,1.00E-09,193
1193,9.98E-10,193
1193,9.95E-10,193
1194,9.90E-10,194
1194,9.86E-10,194
1194,9.82E-10,194
1194,9.78E-10,194
1194,9.75E-10,194
1195,9.71E-10,195
1195,9.66E-10,195
1195,9.62E-10,195
1195,9.59E-10,195
1195,9.56E-10,195
1196,9.54E-10,196
1196,9.53E-10,196
1196,9.52E-10,196
1196,9.52E-10,196
1196,9.51E-10,196
1196,9.51E-10,196
1197,9.51E-10,197
1197,9.51E-10,197
1197,9.51E-10,197
1197,9.51E-10,197
1197,9.51E-10,197
1198,9.51E-10,198
1198,9.50E-10,198
1198,9.48E-10,198
1198,9.47E-10,198
1198,9.46E-10,198
1199,9.45E-10,199
1199,9.45E-10,199
1199,9.43E-10,199
1199,9.42E-10,199
1199,9.41E-10,199
1200,9.38E-10,200
1200,9.36E-10,200
1200,9.35E-10,200
1200,9.35E-10,200
1200,9.34E-10,200
1201,9.34E-10,201
1201,9.33E-10,201
1201,9.32E-10,201
1201,9.31E-10,201
1201,9.31E-10,201
1202,9.30E-10,202
1202,9.29E-10,202
1202,9.28E-10,202
1202,9.27E-10,202
1202,9.26E-10,202
1203,9.25E-10,203
1203,9.23E-10,203
1203,9.23E-10,203
1203,9.22E-10,203
1203,9.20E-10,203
1204,9.19E-10,204
1204,9.18E-10,204
1204,9.16E-10,204
1204,9.17E-10,204
1204,9.16E-10,204
1205,9.13E-10,205
1205,9.11E-10,205
1205,9.09E-10,205
1205,9.07E-10,205
1206,8.99E-10,206
1206,8.99E-10,206
1206,8.98E-10,206
1207,8.97E-10,207
1207,8.96E-10,207
1207,8.95E-10,207
1207,8.94E-10,207
1207,8.92E-10,207
1208,8.92E-10,208
1208,8.90E-10,208
1208,8.89E-10,208
1208,8.88E-10,208
1208,8.86E-10,208
1209,8.87E-10,209
1209,8.86E-10,209
1209,8.84E-10,209
1209,8.83E-10,209
1209,8.82E-10,209
1210,8.82E-10,210
1210,8.80E-10,210
1210,8.79E-10,210
1210,8.77E-10,210
1210,8.76E-10,210
1211,8.75E-10,211
1211,8.74E-10,211
1211,8.74E-10,211
1211,8.73E-10,211
1211,8.72E-10,211
1212,8.71E-10,212
1212,8.69E-10,212
1212,8.68E-10,212
1212,8.66E-10,212
1212,8.65E-10,212
1213,8.64E-10,213
1213,8.63E-10,213
1213,8.62E-10,213
1213,8.61E-10,213
1213,8.61E-10,213
1214,8.61E-10,214
1214,8.61E-10,214
1214,8.60E-10,214
1214,8.59E-10,214
1214,8.57E-10,214
1215,8.56E-10,215
1215,8.54E-10,215
1215,8.52E-10,215
1215,8.50E-10,215
1215,8.49E-10,215
1216,8.48E-10,216
1216,8.48E-10,216
1216,8.49E-10,216
1216,8.48E-10,216
1216,8.47E-10,216
1217,8.46E-10,217
1217,8.45E-10,217
1217,8.43E-10,217
1217,8.41E-10,217
1217,8.40E-10,217
1217,8.38E-10,217
1218,8.38E-10,218
1218,8.37E-10,218
1218,8.36E-10,218
1218,8.35E-10,218
1219,8.35E-10,219
1219,8.35E-10,219
1219,8.33E-10,219
1219,8.32E-10,219
1219,8.31E-10,219
1220,8.30E-10,220
1220,8.28E-10,220
1220,8.26E-10,220
1220,8.26E-10,220
1220,8.24E-10,220
1220,8.23E-10,220
1221,8.23E-10,221
1221,8.21E-10,221
1221,8.21E-10,221
1221,8.19E-10,221
1221,8.19E-10,221
1222,8.18E-10,222
1222,8.17E-10,222
1222,8.15E-10,222
1222,8.14E-10,222
1222,8.13E-10,222
1223,8.11E-10,223
1223,8.10E-10,223
1223,8.09E-10,223
1223,8.09E-10,223
1223,8.08E-10,223
1224,8.09E-10,224
1224,8.08E-10,224
1224,8.08E-10,224
1224,8.08E-10,224
1224,8.07E-10,224
1225,8.06E-10,225
1225,8.05E-10,225
1225,8.04E-10,225
1225,8.03E-10,225
1225,8.01E-10,225
1226,8.00E-10,226
1226,8.00E-10,226
1226,8.00E-10,226
1226,8.00E-10,226
1226,7.99E-10,226
1227,7.97E-10,227
1227,7.97E-10,227
1227,7.95E-10,227
1227,7.94E-10,227
1227,7.93E-10,227
1228,7.93E-10,228
1228,7.92E-10,228
1228,7.91E-10,228
1228,7.90E-10,228
1228,7.90E-10,228
1229,7.90E-10,229
1229,7.89E-10,229
1229,7.88E-10,229
1229,7.88E-10,229
1229,7.87E-10,229
1230,7.87E-10,230
1230,7.86E-10,230
1230,7.85E-10,230
1230,7.85E-10,230
1230,7.84E-10,230
1231,7.84E-10,231
1231,7.83E-10,231
1231,7.82E-10,231
1231,7.81E-10,231
1231,7.80E-10,231
1232,7.79E-10,232
1232,7.78E-10,232
1232,7.78E-10,232
1232,7.77E-10,232
1232,7.78E-10,232
1233,7.77E-10,233
1233,7.76E-10,233
1233,7.75E-10,233
1233,7.75E-10,233
1233,7.75E-10,233
1234,7.74E-10,234
1234,7.74E-10,234
1234,7.73E-10,234
1234,7.72E-10,234
1234,7.72E-10,234
1235,7.72E-10,235
1235,7.71E-10,235
1235,7.70E-10,235
1235,7.70E-10,235
1235,7.69E-10,235
1236,7.69E-10,236
1236,7.69E-10,236
1236,7.68E-10,236
1236,7.68E-10,236
1236,7.68E-10,236
1237,7.67E-10,237
1237,7.66E-10,237
1237,7.66E-10,237
1237,7.65E-10,237
1237,7.65E-10,237
1238,7.64E-10,238
1238,7.63E-10,238
1238,7.62E-10,238
1238,7.62E-10,238
1238,7.61E-10,238
1239,7.61E-10,239
1239,7.61E-10,239
1239,7.60E-10,239
1239,7.59E-10,239
1239,7.58E-10,239
1240,7.58E-10,240
1240,7.58E-10,240
1240,7.57E-10,240
1240,7.56E-10,240
1240,7.55E-10,240
1241,7.55E-10,241
1241,7.54E-10,241
1241,7.54E-10,241
1241,7.53E-10,241
1241,7.52E-10,241
1242,7.51E-10,242
1242,7.51E-10,242
1242,7.50E-10,242
1242,7.50E-10,242
1242,7.50E-10,242
1242,7.49E-10,242
1243,7.49E-10,243
1243,7.49E-10,243
1243,7.48E-10,243
1243,7.47E-10,243
1244,7.46E-10,244
1244,7.45E-10,244
1244,7.45E-10,244
1244,7.45E-10,244
1244,7.45E-10,244
1245,7.43E-10,245
1245,7.42E-10,245
1245,7.42E-10,245
1245,7.41E-10,245
1245,7.41E-10,245
1245,7.41E-10,245
1246,7.40E-10,246
1246,7.40E-10,246
1246,7.39E-10,246
1246,7.38E-10,246
1246,7.38E-10,246
1247,7.38E-10,247
1247,7.37E-10,247
1247,7.37E-10,247
1247,7.37E-10,247
1247,7.36E-10,247
1248,7.35E-10,248
1248,7.35E-10,248
1248,7.35E-10,248
1248,7.34E-10,248
1248,7.34E-10,248
1249,7.33E-10,249
1249,7.33E-10,249
1249,7.32E-10,249
1249,7.32E-10,249
1249,7.32E-10,249
1250,7.32E-10,250
1250,7.33E-10,250
1250,7.33E-10,250
1250,7.32E-10,250
1250,7.31E-10,250
1251,7.30E-10,251
1251,7.29E-10,251
1251,7.29E-10,251
1251,7.29E-10,251
1251,7.28E-10,251
1252,7.27E-10,252
1252,7.26E-10,252
1252,7.25E-10,252
1252,7.25E-10,252
1252,7.24E-10,252
1253,7.24E-10,253
1253,7.25E-10,253
1253,7.24E-10,253
1253,7.23E-10,253
1253,7.22E-10,253
1254,7.22E-10,254
1254,7.22E-10,254
1254,7.21E-10,254
1254,7.20E-10,254
1254,7.20E-10,254
1255,7.19E-10,255
1255,7.19E-10,255
1255,7.18E-10,255
1255,7.18E-10,255
1255,7.18E-10,255
1256,7.18E-10,256
1256,7.18E-10,256
1256,7.18E-10,256
1256,7.16E-10,256
1256,7.16E-10,256
1257,7.14E-10,257
1257,7.14E-10,257
1257,7.13E-10,257
1257,7.13E-10,257
1257,7.13E-10,257
1258,7.13E-10,258
1258,7.12E-10,258
1258,7.11E-10,258
1258,7.10E-10,258
1258,7.10E-10,258
1259,7.10E-10,259
1259,7.10E-10,259
1259,7.09E-10,259
1259,7.08E-10,259
1259,7.07E-10,259
1260,7.07E-10,260
1260,7.07E-10,260
1260,7.07E-10,260
1260,7.06E-10,260
1260,7.05E-10,260
1260,7.04E-10,260
1261,7.03E-10,261
1261,7.03E-10,261
1261,7.04E-10,261
1261,7.04E-10,261
1261,7.04E-10,261
1262,7.03E-10,262
1262,7.03E-10,262
1262,7.03E-10,262
1262,7.03E-10,262
1262,7.02E-10,262
1263,7.02E-10,263
1263,7.01E-10,263
1263,7.00E-10,263
1263,6.99E-10,263
1263,6.99E-10,263
1264,6.98E-10,264
1264,6.98E-10,264
1264,6.97E-10,264
1264,6.97E-10,264
1264,6.97E-10,264
1265,6.97E-10,265
1265,6.96E-10,265
1265,6.95E-10,265
1265,6.95E-10,265
1265,6.94E-10,265
1266,6.93E-10,266
1266,6.93E-10,266
1266,6.93E-10,266
1266,6.93E-10,266
1266,6.92E-10,266
1267,6.92E-10,267
1267,6.92E-10,267
1267,6.91E-10,267
1267,6.90E-10,267
1267,6.89E-10,267
1268,6.89E-10,268
1268,6.89E-10,268
1268,6.89E-10,268
1268,6.88E-10,268
1268,6.87E-10,268
1269,6.87E-10,269
1269,6.86E-10,269
1269,6.86E-10,269
1269,6.86E-10,269
1269,6.86E-10,269
1270,6.86E-10,270
1270,6.85E-10,270
1270,6.84E-10,270
1270,6.84E-10,270
1270,6.83E-10,270
1271,6.83E-10,271
1271,6.84E-10,271
1271,6.83E-10,271
1271,6.82E-10,271
1271,6.82E-10,271
1272,6.81E-10,272
1272,6.81E-10,272
1272,6.80E-10,272
1272,6.80E-10,272
1272,6.80E-10,272
1273,6.79E-10,273
1273,6.79E-10,273
1273,6.78E-10,273
1273,6.78E-10,273
1273,6.78E-10,273
1274,6.77E-10,274
1274,6.77E-10,274
1274,6.76E-10,274
1274,6.76E-10,274
1274,6.76E-10,274
1274,6.76E-10,274
1275,6.76E-10,275
1275,6.76E-10,275
1275,6.75E-10,275
1275,6.74E-10,275
1275,6.74E-10,275
1276,6.73E-10,276
1276,6.73E-10,276
1276,6.72E-10,276
1276,6.72E-10,276
1276,6.72E-10,276
1277,6.72E-10,277
1277,6.72E-10,277
1277,6.71E-10,277
1277,6.71E-10,277
1277,6.71E-10,277
1278,6.70E-10,278
1278,6.69E-10,278
1278,6.68E-10,278
1278,6.68E-10,278
1278,6.68E-10,278
1279,6.68E-10,279
1279,6.68E-10,279
1279,6.68E-10,279
1279,6.68E-10,279
1279,6.67E-10,279
1280,6.66E-10,280
1280,6.66E-10,280
1280,6.66E-10,280
1280,6.65E-10,280
1280,6.65E-10,280
1281,6.65E-10,281
1281,6.65E-10,281
1281,6.64E-10,281
1281,6.64E-10,281
1281,6.64E-10,281
1282,6.63E-10,282
1282,6.64E-10,282
1282,6.63E-10,282
1282,6.62E-10,282
1282,6.62E-10,282
1283,6.61E-10,283
1283,6.61E-10,283
1283,6.60E-10,283
1283,6.60E-10,283
1283,6.61E-10,283
1284,6.60E-10,284
1284,6.60E-10,284
1284,6.59E-10,284
1284,6.59E-10,284
1284,6.58E-10,284
1285,6.58E-10,285
1285,6.57E-10,285
1285,6.57E-10,285
1285,6.57E-10,285
1285,6.57E-10,285
1286,6.57E-10,286
1286,6.57E-10,286
1286,6.56E-10,286
1286,6.56E-10,286
1286,6.55E-10,286
1287,6.55E-10,287
1287,6.54E-10,287
1287,6.54E-10,287
1287,6.53E-10,287
1287,6.53E-10,287
1288,6.53E-10,288
1288,6.53E-10,288
1288,6.53E-10,288
1288,6.52E-10,288
1288,6.52E-10,288
1289,6.51E-10,289
1289,6.51E-10,289
1289,6.50E-10,289
1289,6.50E-10,289
1289,6.50E-10,289
1290,6.49E-10,290
1290,6.49E-10,290
1290,6.49E-10,290
1290,6.48E-10,290
1290,6.48E-10,290
1291,6.47E-10,291
1291,6.47E-10,291
1291,6.47E-10,291
1291,6.47E-10,291
1291,6.46E-10,291
1291,6.46E-10,291
1292,6.46E-10,292
1292,6.45E-10,292
1292,6.45E-10,292
1292,6.44E-10,292
1292,6.44E-10,292
1293,6.43E-10,293
1293,6.43E-10,293
1293,6.43E-10,293
1293,6.43E-10,293
1293,6.43E-10,293
1294,6.43E-10,294
1294,6.42E-10,294
1294,6.41E-10,294
1294,6.41E-10,294
1294,6.41E-10,294
1295,6.41E-10,295
1295,6.41E-10,295
1295,6.40E-10,295
1295,6.40E-10,295
1295,6.39E-10,295
1296,6.39E-10,296
1296,6.39E-10,296
1296,6.38E-10,296
1296,6.38E-10,296
1296,6.38E-10,296
1297,6.37E-10,297
1297,6.37E-10,297
1297,6.37E-10,297
1297,6.37E-10,297
1297,6.36E-10,297
1298,6.36E-10,298
1298,6.36E-10,298
1298,6.35E-10,298
1298,6.35E-10,298
1298,6.34E-10,298
1299,6.34E-10,299
1299,6.34E-10,299
1299,6.34E-10,299
1299,6.34E-10,299
1299,6.34E-10,299
1300,6.33E-10,300
1300,6.33E-10,300
1300,6.32E-10,300
1300,6.32E-10,300
1300,6.32E-10,300
1301,6.32E-10,301
1301,6.31E-10,301
1301,6.31E-10,301
1301,6.30E-10,301
1301,6.30E-10,301
1302,6.29E-10,302
1302,6.29E-10,302
1302,6.29E-10,302
1302,6.29E-10,302
1302,6.28E-10,302
1303,6.28E-10,303
1303,6.28E-10,303
1303,6.28E-10,303
1303,6.28E-10,303
1303,6.28E-10,303
1304,6.27E-10,304
1304,6.27E-10,304
1304,6.27E-10,304
1304,6.26E-10,304
1304,6.26E-10,304
1305,6.26E-10,305
1305,6.26E-10,305
1305,6.25E-10,305
1305,6.25E-10,305
1305,6.25E-10,305
1306,6.25E-10,306
1306,6.24E-10,306
1306,6.23E-10,306
1306,6.23E-10,306
1306,6.23E-10,306
1306,6.23E-10,306
1307,6.23E-10,307
1307,6.23E-10,307
1307,6.24E-10,307
1307,6.23E-10,307
1307,6.23E-10,307
1308,6.23E-10,308
1308,6.23E-10,308
1308,6.23E-10,308
1308,6.23E-10,308
1308,6.23E-10,308
1309,6.23E-10,309
1309,6.22E-10,309
1309,6.21E-10,309
1309,6.21E-10,309
1309,6.21E-10,309
1310,6.21E-10,310
1310,6.21E-10,310
1310,6.21E-10,310
1310,6.21E-10,310
1310,6.20E-10,310
1311,6.21E-10,311
1311,6.20E-10,311
1311,6.20E-10,311
1311,6.20E-10,311
1311,6.20E-10,311
1312,6.19E-10,312
1312,6.19E-10,312
1312,6.19E-10,312
1312,6.19E-10,312
1312,6.19E-10,312
1313,6.19E-10,313
1313,6.19E-10,313
1313,6.19E-10,313
1313,6.19E-10,313
1313,6.19E-10,313
1314,6.19E-10,314
1314,6.18E-10,314
1314,6.18E-10,314
1314,6.18E-10,314
1314,6.17E-10,314
1315,6.17E-10,315
1315,6.17E-10,315
1315,6.17E-10,315
1315,6.17E-10,315
1315,6.17E-10,315
1316,6.17E-10,316
1316,6.18E-10,316
1316,6.18E-10,316
1316,6.17E-10,316
1316,6.16E-10,316
1317,6.15E-10,317
1317,6.15E-10,317
1317,6.15E-10,317
1317,6.15E-10,317
1317,6.15E-10,317
1318,6.15E-10,318
1318,6.15E-10,318
1318,6.15E-10,318
1318,6.14E-10,318
1318,6.14E-10,318
1319,6.14E-10,319
1319,6.14E-10,319
1319,6.13E-10,319
1319,6.14E-10,319
1319,6.13E-10,319
1320,6.12E-10,320
1320,6.11E-10,320
1320,6.11E-10,320
1320,6.10E-10,320
1320,6.10E-10,320
1321,6.10E-10,321
1321,6.10E-10,321
1321,6.10E-10,321
1321,6.10E-10,321
1321,6.10E-10,321
1322,6.09E-10,322
1322,6.09E-10,322
1322,6.09E-10,322
1322,6.09E-10,322
1322,6.09E-10,322
1323,6.08E-10,323
1323,6.08E-10,323
1323,6.08E-10,323
1323,6.08E-10,323
1323,6.08E-10,323
1323,6.08E-10,323
1324,6.07E-10,324
1324,6.06E-10,324
1324,6.06E-10,324
1324,6.06E-10,324
1324,6.06E-10,324
1325,6.05E-10,325
1325,6.05E-10,325
1325,6.05E-10,325
1325,6.05E-10,325
1326,6.04E-10,326
1326,6.05E-10,326
1326,6.05E-10,326
1326,6.06E-10,326
1326,6.07E-10,326
1327,6.07E-10,327
1327,6.07E-10,327
1327,6.06E-10,327
1327,6.06E-10,327
1327,6.05E-10,327
1328,6.05E-10,328
1328,6.05E-10,328
1328,6.04E-10,328
1328,6.03E-10,328
1328,6.03E-10,328
1329,6.03E-10,329
1329,6.03E-10,329
1329,6.03E-10,329
1329,6.03E-10,329
1329,6.03E-10,329
1330,6.02E-10,330
1330,6.02E-10,330
1330,6.02E-10,330
1330,6.02E-10,330
1330,6.02E-10,330
1330,6.02E-10,330
1331,6.02E-10,331
1331,6.01E-10,331
1331,6.00E-10,331
1331,6.00E-10,331
1331,6.00E-10,331
1332,6.00E-10,332
1332,6.00E-10,332
1332,5.99E-10,332
1332,5.99E-10,332
1332,5.99E-10,332
1333,5.99E-10,333
1333,5.98E-10,333
1333,5.98E-10,333
1333,5.98E-10,333
1333,5.98E-10,333
1334,5.97E-10,334
1334,5.96E-10,334
1334,5.97E-10,334
1334,5.97E-10,334
1334,5.96E-10,334
1335,5.96E-10,335
1335,5.96E-10,335
1335,5.96E-10,335
1335,5.96E-10,335
1335,5.96E-10,335
1336,5.95E-10,336
1336,5.94E-10,336
1336,5.94E-10,336
1336,5.94E-10,336
1336,5.94E-10,336
1337,5.94E-10,337
1337,5.93E-10,337
1337,5.93E-10,337
1337,5.93E-10,337
1337,5.92E-10,337
1338,5.92E-10,338
1338,5.92E-10,338
1338,5.92E-10,338
1338,5.92E-10,338
1338,5.92E-10,338
1339,5.91E-10,339
1339,5.90E-10,339
1339,5.90E-10,339
1339,5.90E-10,339
1339,5.90E-10,339
1340,5.90E-10,340
1340,5.90E-10,340
1340,5.89E-10,340
1340,5.89E-10,340
1340,5.89E-10,340
1341,5.88E-10,341
1341,5.88E-10,341
1341,5.89E-10,341
1341,5.89E-10,341
1341,5.88E-10,341
1342,5.87E-10,342
1342,5.87E-10,342
1342,5.86E-10,342
1342,5.86E-10,342
1342,5.86E-10,342
1343,5.86E-10,343
1343,5.86E-10,343
1343,5.86E-10,343
1343,5.86E-10,343
1343,5.85E-10,343
1344,5.85E-10,344
1344,5.85E-10,344
1344,5.84E-10,344
1344,5.84E-10,344
1344,5.84E-10,344
1345,5.83E-10,345
1345,5.83E-10,345
1345,5.83E-10,345
1345,5.82E-10,345
1345,5.82E-10,345
1345,5.82E-10,345
1346,5.82E-10,346
1346,5.82E-10,346
1346,5.83E-10,346
1346,5.83E-10,346
1347,5.82E-10,347
1347,5.82E-10,347
1347,5.82E-10,347
1347,5.82E-10,347
1347,5.81E-10,347
1348,5.80E-10,348
1348,5.80E-10,348
1348,5.80E-10,348
1348,5.80E-10,348
1348,5.80E-10,348
1349,5.80E-10,349
1349,5.80E-10,349
1349,5.79E-10,349
1349,5.79E-10,349
1349,5.78E-10,349
1350,5.77E-10,350
1350,5.77E-10,350
1350,5.78E-10,350
1350,5.78E-10,350
1350,5.77E-10,350
1351,5.77E-10,351
1351,5.77E-10,351
1351,5.76E-10,351
1351,5.77E-10,351
1351,5.77E-10,351
1352,5.77E-10,352
1352,5.77E-10,352
1352,5.76E-10,352
1352,5.75E-10,352
1352,5.75E-10,352
1353,5.74E-10,353
1353,5.74E-10,353
1353,5.74E-10,353
1353,5.74E-10,353
1353,5.73E-10,353
1354,5.73E-10,354
1354,5.73E-10,354
1354,5.74E-10,354
1354,5.74E-10,354
1354,5.73E-10,354
1354,5.73E-10,354
1355,5.73E-10,355
1355,5.73E-10,355
1355,5.73E-10,355
1355,5.72E-10,355
1355,5.71E-10,355
1356,5.71E-10,356
1356,5.71E-10,356
1356,5.70E-10,356
1356,5.70E-10,356
1356,5.71E-10,356
1357,5.70E-10,357
1357,5.70E-10,357
1357,5.69E-10,357
1357,5.69E-10,357
1357,5.70E-10,357
1358,5.69E-10,358
1358,5.69E-10,358
1358,5.69E-10,358
1358,5.69E-10,358
1358,5.69E-10,358
1359,5.69E-10,359
1359,5.68E-10,359
1359,5.68E-10,359
1359,5.68E-10,359
1359,5.67E-10,359
1360,5.66E-10,360
1360,5.67E-10,360
1360,5.67E-10,360
1360,5.67E-10,360
1360,5.67E-10,360
1361,5.66E-10,361
1361,5.66E-10,361
1361,5.65E-10,361
1361,5.65E-10,361
1361,5.64E-10,361
1362,5.64E-10,362
1362,5.64E-10,362
1362,5.64E-10,362
1362,5.64E-10,362
1362,5.64E-10,362
1363,5.64E-10,363
1363,5.64E-10,363
1363,5.63E-10,363
1363,5.63E-10,363
1363,5.63E-10,363
1364,5.63E-10,364
1364,5.63E-10,364
1364,5.63E-10,364
1364,5.62E-10,364
1364,5.62E-10,364
1365,5.61E-10,365
1365,5.61E-10,365
1365,5.61E-10,365
1365,5.60E-10,365
1365,5.61E-10,365
1366,5.61E-10,366
1366,5.61E-10,366
1366,5.60E-10,366
1366,5.61E-10,366
1366,5.60E-10,366
1367,5.60E-10,367
1367,5.60E-10,367
1367,5.59E-10,367
1367,5.59E-10,367
1367,5.59E-10,367
1368,5.59E-10,368
1368,5.59E-10,368
1368,5.59E-10,368
1368,5.58E-10,368
1368,5.58E-10,368
1369,5.58E-10,369
1369,5.57E-10,369
1369,5.57E-10,369
1369,5.57E-10,369
1369,5.57E-10,369
1370,5.56E-10,370
1370,5.56E-10,370
1370,5.56E-10,370
1370,5.56E-10,370
1370,5.56E-10,370
1370,5.56E-10,370
1371,5.56E-10,371
1371,5.56E-10,371
1371,5.56E-10,371
1371,5.56E-10,371
1372,5.55E-10,372
1372,5.56E-10,372
1372,5.55E-10,372
1372,5.55E-10,372
1372,5.55E-10,372
1372,5.56E-10,372
1373,5.56E-10,373
1373,5.55E-10,373
1373,5.55E-10,373
1373,5.55E-10,373
1373,5.54E-10,373
1374,5.54E-10,374
1374,5.53E-10,374
1374,5.53E-10,374
1374,5.53E-10,374
1374,5.53E-10,374
1375,5.53E-10,375
1375,5.53E-10,375
1375,5.53E-10,375
1375,5.53E-10,375
1375,5.53E-10,375
1376,5.53E-10,376
1376,5.52E-10,376
1376,5.52E-10,376
1376,5.52E-10,376
1376,5.52E-10,376
1377,5.52E-10,377
1377,5.51E-10,377
1377,5.51E-10,377
1377,5.51E-10,377
1377,5.51E-10,377
1378,5.51E-10,378
1378,5.50E-10,378
1378,5.50E-10,378
1378,5.50E-10,378
1378,5.50E-10,378
1379,5.50E-10,379
1379,5.50E-10,379
1379,5.50E-10,379
1379,5.50E-10,379
1379,5.50E-10,379
1380,5.49E-10,380
1380,5.48E-10,380
1380,5.48E-10,380
1380,5.48E-10,380
1380,5.48E-10,380
1381,5.48E-10,381
1381,5.48E-10,381
1381,5.48E-10,381
1381,5.47E-10,381
1381,5.47E-10,381
1382,5.47E-10,382
1382,5.47E-10,382
1382,5.46E-10,382
1382,5.46E-10,382
1382,5.46E-10,382
1383,5.46E-10,383
1383,5.46E-10,383
1383,5.46E-10,383
1383,5.46E-10,383
1383,5.46E-10,383
1384,5.45E-10,384
1384,5.45E-10,384
1384,5.45E-10,384
1384,5.45E-10,384
1384,5.44E-10,384
1385,5.44E-10,385
1385,5.44E-10,385
1385,5.44E-10,385
1385,5.44E-10,385
1385,5.44E-10,385
1386,5.44E-10,386
1386,5.43E-10,386
1386,5.43E-10,386
1386,5.43E-10,386
1386,5.43E-10,386
1386,5.43E-10,386
1387,5.43E-10,387
1387,5.43E-10,387
1387,5.42E-10,387
1387,5.42E-10,387
1387,5.42E-10,387
1388,5.42E-10,388
1388,5.42E-10,388
1388,5.41E-10,388
1388,5.41E-10,388
1388,5.41E-10,388
1389,5.41E-10,389
1389,5.41E-10,389
1389,5.40E-10,389
1389,5.40E-10,389
1389,5.40E-10,389
1390,5.40E-10,390
1390,5.40E-10,390
1390,5.40E-10,390
1390,5.40E-10,390
1390,5.40E-10,390
1391,5.40E-10,391
1391,5.40E-10,391
1391,5.39E-10,391
1391,5.39E-10,391
1391,5.38E-10,391
1392,5.39E-10,392
1392,5.38E-10,392
1392,5.37E-10,392
1392,5.37E-10,392
1392,5.37E-10,392
1393,5.37E-10,393
1393,5.37E-10,393
1393,5.36E-10,393
1393,5.36E-10,393
1393,5.37E-10,393
1394,5.37E-10,394
1394,5.37E-10,394
1394,5.36E-10,394
1394,5.36E-10,394
1394,5.36E-10,394
1395,5.36E-10,395
1395,5.36E-10,395
1395,5.36E-10,395
1395,5.35E-10,395
1395,5.35E-10,395
1396,5.35E-10,396
1396,5.35E-10,396
1396,5.35E-10,396
1396,5.35E-10,396
1396,5.35E-10,396
1397,5.35E-10,397
1397,5.35E-10,397
1397,5.34E-10,397
1397,5.34E-10,397
1397,5.34E-10,397
1398,5.34E-10,398
1398,5.34E-10,398
1398,5.34E-10,398
1398,5.34E-10,398
1398,5.33E-10,398
1399,5.33E-10,399
1399,5.33E-10,399
1399,5.33E-10,399
1399,5.33E-10,399
1399,5.33E-10,399
1400,5.33E-10,400
1400,5.32E-10,400
1400,5.32E-10,400
1400,5.31E-10,400
1400,5.31E-10,400
1401,5.31E-10,401
1401,5.30E-10,401
1401,5.30E-10,401
1401,5.31E-10,401
1401,5.31E-10,401
1402,5.30E-10,402
1402,5.30E-10,402
1402,5.30E-10,402
1402,5.31E-10,402
1402,5.31E-10,402
1403,5.30E-10,403
1403,5.30E-10,403
1403,5.30E-10,403
1403,5.29E-10,403
1403,5.30E-10,403
1403,5.29E-10,403
1404,5.29E-10,404
1404,5.29E-10,404
1404,5.29E-10,404
1404,5.29E-10,404
1404,5.28E-10,404
1405,5.27E-10,405
1405,5.27E-10,405
1405,5.28E-10,405
1405,5.28E-10,405
1405,5.28E-10,405
1406,5.27E-10,406
1406,5.27E-10,406
1406,5.27E-10,406
1406,5.27E-10,406
1406,5.27E-10,406
1407,5.26E-10,407
1407,5.26E-10,407
1407,5.27E-10,407
1407,5.27E-10,407
1407,5.27E-10,407
1408,5.27E-10,408
1408,5.27E-10,408
1408,5.27E-10,408
1408,5.27E-10,408
1408,5.26E-10,408
1409,5.26E-10,409
1409,5.25E-10,409
1409,5.25E-10,409
1409,5.24E-10,409
1409,5.25E-10,409
1410,5.24E-10,410
1410,5.24E-10,410
1410,5.24E-10,410
1410,5.24E-10,410
1410,5.24E-10,410
1411,5.23E-10,411
1411,5.23E-10,411
1411,5.23E-10,411
1411,5.23E-10,411
1411,5.23E-10,411
1412,5.23E-10,412
1412,5.23E-10,412
1412,5.23E-10,412
1412,5.23E-10,412
1412,5.23E-10,412
1413,5.23E-10,413
1413,5.22E-10,413
1413,5.22E-10,413
1413,5.23E-10,413
1413,5.22E-10,413
1414,5.22E-10,414
1414,5.22E-10,414
1414,5.22E-10,414
1414,5.21E-10,414
1414,5.21E-10,414
1415,5.21E-10,415
1415,5.21E-10,415
1415,5.21E-10,415
1415,5.20E-10,415
1415,5.19E-10,415
1416,5.19E-10,416
1416,5.19E-10,416
1416,5.19E-10,416
1416,5.19E-10,416
1416,5.19E-10,416
1417,5.19E-10,417
1417,5.18E-10,417
1417,5.18E-10,417
1417,5.19E-10,417
1417,5.19E-10,417
1417,5.19E-10,417
1418,5.19E-10,418
1418,5.18E-10,418
1418,5.18E-10,418
1418,5.18E-10,418
1418,5.18E-10,418
1419,5.17E-10,419
1419,5.17E-10,419
1419,5.17E-10,419
1419,5.17E-10,419
1419,5.17E-10,419
1420,5.17E-10,420
1420,5.16E-10,420
1420,5.16E-10,420
1420,5.16E-10,420
1420,5.16E-10,420
1421,5.16E-10,421
1421,5.16E-10,421
1421,5.16E-10,421
1421,5.16E-10,421
1421,5.16E-10,421
1422,5.16E-10,422
1422,5.16E-10,422
1422,5.16E-10,422
1422,5.16E-10,422
1422,5.15E-10,422
1423,5.14E-10,423
1423,5.14E-10,423
1423,5.15E-10,423
1423,5.15E-10,423
1423,5.14E-10,423
1424,5.14E-10,424
1424,5.14E-10,424
1424,5.14E-10,424
1424,5.14E-10,424
1424,5.14E-10,424
1425,5.13E-10,425
1425,5.13E-10,425
1425,5.13E-10,425
1425,5.13E-10,425
1425,5.13E-10,425
1426,5.13E-10,426
1426,5.13E-10,426
1426,5.12E-10,426
1426,5.12E-10,426
1426,5.12E-10,426
1427,5.11E-10,427
1427,5.11E-10,427
1427,5.11E-10,427
1427,5.11E-10,427
1427,5.12E-10,427
1428,5.11E-10,428
1428,5.11E-10,428
1428,5.11E-10,428
1428,5.11E-10,428
1428,5.11E-10,428
1429,5.11E-10,429
1429,5.11E-10,429
1429,5.11E-10,429
1429,5.10E-10,429
1429,5.10E-10,429
1430,5.10E-10,430
1430,5.09E-10,430
1430,5.09E-10,430
1430,5.09E-10,430
1430,5.09E-10,430
1431,5.09E-10,431
1431,5.08E-10,431
1431,5.08E-10,431
1431,5.09E-10,431
1431,5.09E-10,431
1432,5.08E-10,432
1432,5.08E-10,432
1432,5.08E-10,432
1432,5.08E-10,432
1432,5.08E-10,432
1433,5.08E-10,433
1433,5.07E-10,433
1433,5.07E-10,433
1433,5.07E-10,433
1433,5.07E-10,433
1433,5.07E-10,433
1434,5.07E-10,434
1434,5.07E-10,434
1434,5.07E-10,434
1434,5.07E-10,434
1434,5.07E-10,434
1435,5.07E-10,435
1435,5.06E-10,435
1435,5.06E-10,435
1435,5.06E-10,435
1435,5.06E-10,435
1436,5.06E-10,436
1436,5.06E-10,436
1436,5.05E-10,436
1436,5.05E-10,436
1436,5.05E-10,436
1437,5.04E-10,437
1437,5.04E-10,437
1437,5.04E-10,437
1437,5.04E-10,437
1437,5.04E-10,437
1438,5.05E-10,438
1438,5.05E-10,438
1438,5.05E-10,438
1438,5.05E-10,438
1438,5.05E-10,438
1439,5.05E-10,439
1439,5.05E-10,439
1439,5.05E-10,439
1439,5.04E-10,439
1439,5.04E-10,439
1440,5.04E-10,440
1440,5.04E-10,440
1440,5.04E-10,440
1440,5.04E-10,440
1440,5.04E-10,440
1441,5.03E-10,441
1441,5.03E-10,441
1441,5.03E-10,441
1441,5.03E-10,441
1441,5.03E-10,441
1442,5.02E-10,442
1442,5.02E-10,442
1442,5.02E-10,442
1442,5.02E-10,442
1442,5.02E-10,442
1443,5.02E-10,443
1443,5.03E-10,443
1443,5.03E-10,443
1443,5.03E-10,443
1443,5.03E-10,443
1444,5.03E-10,444
1444,5.02E-10,444
1444,5.03E-10,444
1444,5.03E-10,444
1444,5.03E-10,444
1445,5.03E-10,445
1445,5.02E-10,445
1445,5.02E-10,445
1445,5.02E-10,445
1445,5.02E-10,445
1446,5.02E-10,446
1446,5.01E-10,446
1446,5.01E-10,446
1446,5.01E-10,446
1446,5.01E-10,446
1447,5.01E-10,447
1447,5.01E-10,447
1447,5.01E-10,447
1447,5.00E-10,447
1447,5.00E-10,447
1448,5.00E-10,448
1448,5.00E-10,448
1448,5.00E-10,448
1448,4.99E-10,448
1448,5.00E-10,448
1448,5.00E-10,448
1449,4.99E-10,449
1449,4.99E-10,449
1449,4.99E-10,449
1449,4.98E-10,449
1449,4.98E-10,449
1450,4.97E-10,450
1450,4.97E-10,450
1450,4.98E-10,450
1450,4.98E-10,450
1451,4.98E-10,451
1451,4.98E-10,451
1451,4.98E-10,451
1451,4.98E-10,451
1451,4.98E-10,451
1451,4.98E-10,451
1452,4.98E-10,452
1452,4.97E-10,452
1452,4.97E-10,452
1452,4.97E-10,452
1452,4.97E-10,452
1453,4.97E-10,453
1453,4.97E-10,453
1453,4.97E-10,453
1453,4.97E-10,453
1453,4.97E-10,453
1454,4.97E-10,454
1454,4.97E-10,454
1454,4.97E-10,454
1454,4.97E-10,454
1454,4.96E-10,454
1455,4.97E-10,455
1455,4.96E-10,455
1455,4.96E-10,455
1455,4.96E-10,455
1455,4.96E-10,455
1456,4.96E-10,456
1456,4.96E-10,456
1456,4.95E-10,456
1456,4.95E-10,456
1456,4.95E-10,456
1457,4.94E-10,457
1457,4.94E-10,457
1457,4.94E-10,457
1457,4.94E-10,457
1457,4.94E-10,457
1458,4.94E-10,458
1458,4.95E-10,458
1458,4.95E-10,458
1458,4.95E-10,458
1458,4.94E-10,458
1459,4.93E-10,459
1459,4.93E-10,459
1459,4.93E-10,459
1459,4.93E-10,459
1459,4.93E-10,459
1460,4.94E-10,460
1460,4.94E-10,460
1460,4.93E-10,460
1460,4.93E-10,460
1460,4.93E-10,460
1461,4.93E-10,461
1461,4.92E-10,461
1461,4.92E-10,461
1461,4.92E-10,461
1461,4.92E-10,461
1462,4.92E-10,462
1462,4.92E-10,462
1462,4.92E-10,462
1462,4.91E-10,462
1462,4.91E-10,462
1463,4.91E-10,463
1463,4.91E-10,463
1463,4.91E-10,463
1463,4.91E-10,463
1463,4.91E-10,463
1464,4.91E-10,464
1464,4.90E-10,464
1464,4.90E-10,464
1464,4.91E-10,464
1464,4.91E-10,464
1465,4.90E-10,465
1465,4.90E-10,465
1465,4.90E-10,465
1465,4.89E-10,465
1465,4.89E-10,465
1466,4.89E-10,466
1466,4.89E-10,466
1466,4.90E-10,466
1466,4.90E-10,466
1466,4.90E-10,466
1467,4.90E-10,467
1467,4.90E-10,467
1467,4.90E-10,467
1467,4.89E-10,467
1467,4.89E-10,467
1468,4.89E-10,468
1468,4.89E-10,468
1468,4.89E-10,468
1468,4.89E-10,468
1468,4.88E-10,468
1469,4.88E-10,469
1469,4.87E-10,469
1469,4.88E-10,469
1469,4.88E-10,469
1469,4.88E-10,469
1470,4.88E-10,470
1470,4.87E-10,470
1470,4.87E-10,470
1470,4.87E-10,470
1470,4.87E-10,470
1471,4.87E-10,471
1471,4.87E-10,471
1471,4.87E-10,471
1471,4.87E-10,471
1471,4.87E-10,471
1472,4.87E-10,472
1472,4.87E-10,472
1472,4.87E-10,472
1472,4.87E-10,472
1472,4.86E-10,472
1472,4.86E-10,472
1473,4.86E-10,473
1473,4.85E-10,473
1473,4.85E-10,473
1473,4.85E-10,473
1473,4.85E-10,473
1474,4.85E-10,474
1474,4.85E-10,474
1474,4.85E-10,474
1474,4.85E-10,474
1474,4.85E-10,474
1475,4.85E-10,475
1475,4.84E-10,475
1475,4.84E-10,475
1475,4.84E-10,475
1475,4.84E-10,475
1476,4.85E-10,476
1476,4.85E-10,476
1476,4.85E-10,476
1476,4.85E-10,476
1476,4.85E-10,476
1477,4.85E-10,477
1477,4.84E-10,477
1477,4.84E-10,477
1477,4.84E-10,477
1477,4.84E-10,477
1478,4.83E-10,478
1478,4.83E-10,478
1478,4.83E-10,478
1478,4.84E-10,478
1478,4.83E-10,478
1479,4.83E-10,479
1479,4.83E-10,479
1479,4.83E-10,479
1479,4.83E-10,479
1479,4.83E-10,479
1480,4.83E-10,480
1480,4.83E-10,480
1480,4.83E-10,480
1480,4.83E-10,480
1480,4.82E-10,480
1481,4.82E-10,481
1481,4.82E-10,481
1481,4.82E-10,481
1481,4.82E-10,481
1481,4.82E-10,481
1482,4.82E-10,482
1482,4.82E-10,482
1482,4.82E-10,482
1482,4.82E-10,482
1482,4.82E-10,482
1483,4.82E-10,483
1483,4.81E-10,483
1483,4.81E-10,483
1483,4.81E-10,483
1483,4.81E-10,483
1484,4.81E-10,484
1484,4.81E-10,484
1484,4.81E-10,484
1484,4.81E-10,484
1484,4.81E-10,484
1485,4.81E-10,485
1485,4.80E-10,485
1485,4.80E-10,485
1485,4.80E-10,485
1485,4.80E-10,485
1486,4.80E-10,486
1486,4.80E-10,486
1486,4.80E-10,486
1486,4.80E-10,486
1486,4.80E-10,486
1487,4.80E-10,487
1487,4.80E-10,487
1487,4.79E-10,487
1487,4.79E-10,487
1487,4.79E-10,487
1488,4.79E-10,488
1488,4.79E-10,488
1488,4.79E-10,488
1488,4.79E-10,488
1488,4.79E-10,488
1488,4.79E-10,488
1489,4.79E-10,489
1489,4.78E-10,489
1489,4.79E-10,489
1489,4.79E-10,489
1489,4.79E-10,489
1490,4.78E-10,490
1490,4.78E-10,490
1490,4.78E-10,490
1490,4.77E-10,490
1490,4.77E-10,490
1491,4.77E-10,491
1491,4.77E-10,491
1491,4.77E-10,491
1491,4.77E-10,491
1491,4.77E-10,491
1492,4.77E-10,492
1492,4.77E-10,492
1492,4.78E-10,492
1492,4.77E-10,492
1492,4.77E-10,492
1493,4.77E-10,493
1493,4.77E-10,493
1493,4.77E-10,493
1493,4.76E-10,493
1493,4.76E-10,493
1494,4.76E-10,494
1494,4.76E-10,494
1494,4.76E-10,494
1494,4.76E-10,494
1494,4.76E-10,494
1495,4.76E-10,495
1495,4.76E-10,495
1495,4.75E-10,495
1495,4.75E-10,495
1495,4.75E-10,495
1496,4.75E-10,496
1496,4.74E-10,496
1496,4.74E-10,496
1496,4.74E-10,496
1496,4.74E-10,496
1497,4.74E-10,497
1497,4.73E-10,497
1497,4.73E-10,497
1497,4.74E-10,497
1497,4.73E-10,497
1498,4.73E-10,498
1498,4.74E-10,498
1498,4.74E-10,498
1498,4.74E-10,498
1498,4.74E-10,498
1499,4.74E-10,499
1499,4.74E-10,499
1499,4.74E-10,499
1499,4.74E-10,499
1499,4.74E-10,499
1500,4.73E-10,500
1500,4.73E-10,500
1500,4.73E-10,500
1500,4.73E-10,500
1500,4.73E-10,500

